Comparison of control regularization techniques for minimum-fuel low-thrust trajectory design using indirect methods

Minimum-fuel low-thrust trajectories typically consist of a finite, yet unknown number of switches in the thrust magnitude profile. This optimality-driven characteristic of minimum-fuel trajectories poses a challenge to the numerical methods that are typically used for solving the resulting Hamiltonian boundary-value problems (BVPs). In this paper, we compare the impact of the popular hyperbolic-tangent-based smoothing with a novel L2-norm-based smoothing on the convergence performance of quasi-Newton gradient-based methods. Both smoothing methods are applied directly at the level of control, which offer a significant implementation simplicity. We also investigate the application of each method in scenarios where the State Transition Matrix (STM) is used for accurate calculation of the sensitivities of the residual vector of the resulting BVPs with respect to the unknown initial costate values. The effectiveness of each control smoothing method is assessed across several benchmark minimum-fuel low-thrust trajectory optimization problems.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

